Agent-based Learning of Materials Datasets from Scientific Literature

Advancements in machine learning and artificial intelligence are transforming materials discovery. Yet, the availability of structured experimental data remains a bottleneck. The vast corpus of scientific literature presents a valuable and rich resource of such data. However, manual dataset creation from these resources is challenging due to issues in maintaining quality and consistency, scalability limitations, and the risk of human error and bias. Therefore, in this work, we develop a chemist AI agent, powered by large language models (LLMs), to overcome these challenges by autonomously creating structured datasets from natural language text, ranging from sentences and paragraphs to extensive scientific research articles. Our chemist AI agent, Eunomia, can plan and execute actions by leveraging the existing knowledge from decades of scientific research articles, scientists, the Internet and other tools altogether. We benchmark the performance of our approach in three different information extraction tasks with various levels of complexity, including solid-state impurity doping, metal-organic framework (MOF) chemical formula, and property relations. Our results demonstrate that our zero-shot agent, with the appropriate tools, is capable of attaining performance that is either superior or comparable to the state-of-the-art fine-tuned materials information extraction methods. This approach simplifies compilation of machine learning-ready datasets for various materials discovery applications, and significantly ease the accessibility of advanced natural language processing tools for novice users in natural language. The methodology in this work is developed as an open-source software on https://github.com/AI4ChemS/Eunomia.

==> SI/ground-truth.csv <==
Reference,DOI,MOF contained,True Water Stability,Justification Sentence,
1,10.1038/s41586-019-1798-7,Al-PMOF/m8o66,Stable,The capture capacity of Al-PMOF for a mixture of CO2/N2 under dry- and humid-conditions was tested and the results confirm the predictions of the simulations: humidity in the flue gases has only a minimal influence on the capture capacity of Al-PMOF.,
1,10.1038/s41586-019-1798-7,Al-PyrMOF/m8o67,Stable,"The capture capacity of Al-PyrMOF for a mixture of CO2/N2 under dry- and humid-conditions was tested and the results confirm the predictions of the simulations: for Al-PyrMOF the capture capacity is in fact enhanced. Furthermore, repeated cycling does not result in degradation of the material or a change in separation performance.",
1,10.1038/s41586-019-1798-7,UiO-66-NH2,Not provided,Not provided,
1,10.1038/s41586-019-1798-7,m8o71,Unstable,"Conversely, m8o71 completely loses its CO2 capacity at 60% relative humidity (Fig. 2b).",
2,10.1039/c0dt00999g,[Zn4(dmf)(ur)2(ndc)4],Stable,"The high stability of the guest-free metal–organic framework was further confirmed by N2 sorption isotherm at 77 K for 2 (Fig. 4), which shows type I behavior with small hysteresis and thus ensuring permanent microporosity of the bulk sample.",
2,10.1039/c0dt00999g,[Zn4(dmf)(ur)2(ndc)4].6C6H6,Not provided,Not provided,
2,10.1039/c0dt00999g,[Zn4(dmf)(ur)2(ndc)4].4Fe(C5H5)2,Not provided,Not provided,
2,10.1039/c0dt00999g,[Zn4(dmf)(ur)2(ndc)4].5DMF.H2O,Stable,The solvent molecules can be removed from this MOF without loss of the sample’s crystallinity. The resulting permanently porous framework demonstrates a reversible gas sorption as well as an uptake of various guests.,
3,10.1039/c3sc22222e,"MCF-18(L,M)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L1,Co)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L1,Ni)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L2,Co)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L2,Mg)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L2,Ni)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L2,Fe)",Not provided,Not provided,
3,10.1039/c3sc22222e,"MCF-18(L3,Ni)",Not provided,Not provided,
3,10.1039/c3sc22222e,MIL-88,Not provided,Not provided,
3,10.1039/c3sc22222e,MIL-88D,Not provided,Not provided,
3,10.1039/c3sc22222e,MIL-88B,Not provided,Not provided,
4,10.1021/cg070100h,C38H42Cl8Cu1-N8O14,Not provided,Not provided,
4,10.1021/cg070100h,C38H44Cl2Cu1-N8O16,Not provided,Not provided,
4,10.1021/cg070100h,C35H44Cl2Cu1-N8O16,Not provided,Not provided,
4,10.1021/cg070100h,C28H32Cu1F12-N8O6P2,Not provided,Not provided,
4,10.1021/cg070100h,C50H55Cl2Cu1-N11O20,Not provided,Not provided,
4,10.1021/cg070100h,C34H48Cl2Cu1-N8O16,Not provided,Not provided,
4,10.1021/cg070100h,C32H36Cu1F12-N8O10P2,Not provided,Not provided,
4,10.1021/cg070100h,C32H44Cl2Cu1-N8O16,Not provided,Not provided,
4,10.1021/cg070100h,C32H46Cu1-N10O15,Not provided,Not provided,
4,10.1021/cg070100h,C32H40Cu1F12-N8 O6P2,Not provided,Not provided,
4,10.1021/cg070100h,C28H34Cu1F12-N8O7P2,Not provided,Not provided,
4,10.1021/cg070100h,C32H44Cl1Cu1F6-N8O12P1,Not provided,Not provided,
5,10.1021/cg400096e,Y(BTC)(H2O).4.3H2O,Not provided,Not provided,
5,10.1021/cg400096e,[Y2(TPBTM)(H2O)2].xG (NJU-Bai11),Not provided,Not provided,
6,10.1007/s10904-013-9884-z,[Cd2Ca2(PBDC)(H2O)2(e-urea)(DMF)]n2n(DMF),Not provided,Not provided,
7,10.1002/zaac.201000044,Ba2(EDTA),Not provided,Not provided,
7,10.1002/zaac.201000044,Ba2(EDTA).2.5H2O,Not provided,Not provided,
8,10.1016/j.poly.2012.02.006,[Mg(IPA)(EtOH)],Not provided,Not provided,
8,10.1016/j.poly.2012.02.006,[Mg4(IPA)3(HCOO)2(DMF)2],Unstable,Compound 1 dissolved completely in pure water and in all solvent mixtures that included water.,
9,10.1021/ja907023c,{[Co4(dpdo)12][H(H2O)21(CH3CN)12][PMo12O40]3}∞,Not provided,Not provided,
9,10.1021/ja907023c,{[Co 4(dpdo) 12][H(H 2O)21(CH 3CN) 12][PW 12O40]3}∞,Not provided,Not provided,
10,10.1016/j.inoche.2007.04.031,{NiII(Me 6-[14]ane-N 4)}2[WIV(CN) 8]Æ6H2O,Not provided,Not provided,
11,10.1039/b904387j,"[Zn(1,2-BAB)(Phen)]8$(G-I)4(H2O)",Not provided,Not provided,
11,10.1039/b904387j,"[Cd2(1,2-BAB)2(Phen)2]$ (G-II)2(H2O)",Not provided,Not provided,
11,10.1039/b904387j,"[Zn(1,3-BAB)(Phen)]4$(G-III)",Not provided,Not provided,
11,10.1039/b904387j,[Zn2(G-IV)2(Phen)2],Not provided,Not provided,
12,10.1021/jacs.6b08724,(M3O)2(TCPP-M)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Mn3O)2(TCPP-Ni)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Fe3O)2(TCPP-Ni)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Ni3O)2(TCPP-Co)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Fe3O)2(TCPP-Co)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Mn1.45Fe1.55O)2(TCPP-Ni)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Ni2.07Fe0.93O)2(TCPP-Co)3,Not provided,Not provided,
12,10.1021/jacs.6b08724,(Mn1.77Ni1.23O)2(TCPP-Ni)3,Not provided,Not provided,
13,10.1039/c5ce01725d,NTU-2,Not provided,Not provided,
13,10.1039/c5ce01725d,NTU-3,Not provided,Not provided,
13,10.1039/c5ce01725d,NTU-4,Not provided,Not provided,
14,10.1080/15533174.2013.843559,[Co(pam)(bpa)(H2O)2]n n(DMF),Not provided,Not provided,
15,10.1002/chem.201503163,1Cu’,Not provided,Not provided,
15,10.1002/chem.201503163,{[Zn2(L)(H2O)2].(5DMF).(4H2O)},Unstable,"The PXRD patterns reveal that the framework turns amorphous at 50 8C. Even solvent exchanges by using different solvents like MeOH, EtOH, Me2CO or CH2Cl2, followed by mild activation, lead to complete breakdown of the framework. This behaviour leads us to postulate that Zn2+ ions with d10 electron configuration provide no ligand-field stabilization energy and presumably the vulnerability of framework 1 originates from the removal of the axial aqua ligand. The unstable nature of 1 upon de-solvation prevents us from obtaining a porous framework for gas-storage applications. The unstable nature of 1 upon de-solvation prevents
us from obtaining a porous framework for gas-storage
applications.",
16,10.1021/ic502643m,"[Zn4O(L2)2(2,6-NDC) 0.5]{(CH 3)2NH 2}",Not provided,Not provided,
16,10.1021/ic502643m,[Zn4O(L2)2(BDC)0.5]-{(CH3)2NH2},Not provided,Not provided,
17,10.1002/chem.201406098,ZnL–DMF,Not provided,Not provided,
17,10.1002/chem.201406098,ZnL–Zn,Unstable,An analogous trend was observed when the crystals of ZnL–Zn were suspended in a 0.01m aqueous solution of RuCl3 ; the brown crystals of ZnL@Ru obtained upon immersion of the crystals of ZnL–Zn in RuCl3 solution for 2 h showed similar cell parameters; the crystals were found to disintegrate at longer durations (see the Supporting Information,
18,10.1039/c2ce05948g,[Cd(pnta)2]$3.8DMF,Not provided,Not provided,
18,10.1039/c2ce05948g,[Zn2(pnta)3(OH)]$2DMF,Not provided,Not provided,
18,10.1039/c2ce05948g,[Ni(pnta)2]$1.3DMF,Not provided,Not provided,
19,10.1021/ic034943j,{[Cu(II)(2-PYA)2]3â[Cu(I)(2-PYA)]2â(H2O)2}n,Stable,"One weight loss step occurred at ca. 50 -130°C (2.36% loss), corresponding to the removal of two water molecules per formula unit (2.34%). Most important is the fact that no weight loss was recorded between the temperature 130 and 170°C, suggesting that the host is a stable molecular network",
20,10.1016/j.inoche.2011.09.039,"{(EMIM)2[Zn7(μ4-O)2(1,4-ndc)6]}n",Not provided,Not provided,
21,10.1021/acs.cgd.5b01307,[(Cu2I2)Cu2(C11H7N2O2)4].(NMP)6.4 (H2O)2.4,Stable,The as-synthesized green crystals are insoluble in water and common organic solvents.,
21,10.1021/acs.cgd.5b01307,[(Cu2I2)Cu2(C11H7N2O2)4].(DMF)7.4 (H2O)4.6,Stable,The as-synthesized green hexagon-like crystals are insoluble in water and common organic solvents.,
21,10.1021/acs.cgd.5b01307,[Cu2(C11H7N2O2)4].(CH3CN)2,Stable,The as-synthesized blue rod-like crystals are insoluble in water and common organic solvents.,
22,10.1021/ic201293f,[InIII(5-Clsal2-trien)]-[MnIICrIII(ox)3] 3 (CH3NO2),Not provided,Not provided,
22,10.1021/ic201293f,[FeIII-(5-Brsal2-trien)][MnIICrIII(ox)3],Not provided,Not provided,
22,10.1021/ic201293f,[FeIII(5-Clsal2-trien)][MnIICrIII(ox)3] 3 0.5(CH3NO2),Not provided,Not provided,
23,10.1002/chem.201501614,{[Cd(bpdc)(bpNDI)].4.5H2O.DMF}n,Not provided,Not provided,
24,10.1039/c0cc02589e,MOF-646,Not provided,Not provided,
24,10.1039/c0cc02589e,MOF-645,Not provided,Not provided,
25,10.1039/c2ce25328c,[Cd3K(L1)6(H2O)3](OH)(DMF)4,Not provided,Not provided,
25,10.1039/c2ce25328c,[Cd(L2)2](DMF)(H2O)0.25,Not provided,Not provided,
26,10.1016/j.inoche.2013.12.022,[Cd2L(H2O)2].solvent,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,dia-MOF 2d,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,dia-MOF 2c,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,dia-MOF 2b,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,lon-MOF 1d,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,lon-MOF 1c,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,lon-MOF 1b,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,dia-MOF 2a,Not provided,Not provided,
27,10.1021/acs.cgd.5b01601,lon-MOF 1a,Not provided,Not provided,
28,10.1016/j.molstruc.2012.05.068,Cu5[Rh(i-Nic)4Cl2]2(i-Nic)2(OH)22H2O,Not provided,Not provided,
29,10.1039/c6cc05938d,[Ag(L424)(CF 3COO)](H 2O) (1*CF3COO),Not provided,Not provided,
29,10.1039/c6cc05938d,[Ag(L424)(NO 2)](H 2O)1.5(1*NO 2),Not provided,Not provided,
29,10.1039/c6cc05938d,[Ag(L424)(H 2O)](NO 3)(1*NO 3),Not provided,Not provided,
30,10.1021/ja010825o,MOF-31,Unstable,"This material is soluble in water, slightly soluble in methanol, and insoluble in ethanol, acetone, N,N¢-dimethylformamide (DMF), and dimethyl sulfoxide.",
30,10.1021/ja010825o,MOF-32,Stable,"The product is stable in air and insoluble in water and common organic solvents such as ethanol, acetonitrile, acetone, chloroform, and DMF.",
30,10.1021/ja010825o,MOF-33,Not provided,Not provided,
30,10.1021/ja010825o,MOF-34,Stable,"The product is stable in air and insoluble in water and common organic solvents such as ethanol, acetonitrile, acetone, chloroform, and DMF.",
30,10.1021/ja010825o,MOF-35,Stable,"This material is insoluble in water and common organic solvents such as methanol, ethanol, acetone, acetonitrile, DMF, and dimethyl sulfoxide.",
30,10.1021/ja010825o,MOF-36,Not provided,Not provided,
30,10.1021/ja010825o,MOF-37,Stable,"This material is insoluble in water and common organic solvents such as methanol, ethanol, acetone, acetonitrile, DMF, and dimethyl sulfoxide.",
30,10.1021/ja010825o,MOF-38,Not provided,Not provided,
30,10.1021/ja010825o,MOF-39,Not provided,Not provided,
31,10.1021/ic100840a,Cu4(bmtp)4][SiW 12O40],Not provided,Not provided,
31,10.1021/ic100840a,Cu4(bmte)3.5][SiW 12O40],Not provided,Not provided,
31,10.1021/ic100840a,[Cu4(bmtm)4][SiW 12O40]32H2O,Not provided,Not provided,
32,10.1021/cg200926z,{Zn 3(L)2(OX) 3.H2O}∞,Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
32,10.1021/cg200926z,"{Zn(L)(1,2-BDC)} ∞",Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
32,10.1021/cg200926z,"{Zn 2(L)(1,4-NAPDC) 2.2DMF} ∞",Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
32,10.1021/cg200926z,"{Zn(L)(1,4-NAPDC) .H2O}∞",Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
32,10.1021/cg200926z,{Zn 2(L)(2-ATA) 2}∞,Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
32,10.1021/cg200926z,{Zn(L)(FUM)}∞,Stable,"Since complexes 1−6 are stable in air and insoluble in water or most organic solvents, no additional measurements in solution were performed.",
33,10.1080/10610278.2015.1078465,{[Ag3(dpzm)4](SbF6)3}n,Not provided,Not provided,
33,10.1080/10610278.2015.1078465,{[Ag4(dpzm)5](BF4)4}n,Not provided,Not provided,
33,10.1080/10610278.2015.1078465,{[Ag2(dpzm)3](PF6)2}n,Not provided,Not provided,
33,10.1080/10610278.2015.1078465,{[Ag2(dpzm)3](ClO4)2}n,Not provided,Not provided,
33,10.1080/10610278.2015.1078465,{[Ag(dpzm)]SO3CF3}n,Not provided,Not provided,
33,10.1080/10610278.2015.1078465,{[Ag2(dpzm)(NO3)2]}n,Not provided,Not provided,
34,10.1039/dt9960002031 ,"[Cu,(cmp),]C10,",Not provided,Not provided,
34,10.1039/dt9960002031 ,"[Cu,(Hcmp),(Me,CO),] [BF,],",Not provided,Not provided,
34,10.1039/dt9960002031 ,"[Cu(cmp)(Hcmp),]~C,H,",Not provided,Not provided,
35,10.1021/cg3017563,{[Cu 2(4-pmpmd) 2(CH 3OH) 4(opd) 2].2H2O}n,Stable,The MOF exhibits reversible dehydration and rehydration in a single-crystal-to-single-crystal (SC −SC) process. The TGA studies indicate that the guest water molecules in the pores of 3 could be desorbed by heating it to 150 °C and readsorbed by exposing the material to the air upon cooling to room temperature.,
35,10.1021/cg3017563,[Cu(4-pmpmd)(opd)]n,Stable,"To investigate the dynamic structural transformation between 1 and 3, single crystal 1 was immersed into water for several days and analyzed by single-crystal X-ray diffraction. Surprisingly, the methanol molecular coordinated to copper in 1 was completely replaced by water molecule, and crystal 3′ was obtained, whose structure is the same as 3. The stepwise thermogravimetric curve of 1 indicates that the release of the guest water molecules and coordinated methanol molecules occurred at 77 °C to give the desolvated form, [Cu(4-pmpmd)(opd)]n(2), which is stable up to 210 °C.",
36,10.1002/anie.201311131,[Cd3(BTB)2(pz)4].xCHCl3,Not provided,Not provided,
36,10.1002/anie.201311131,[Cd3(BTB)2(DMF)4].2.5DMF,Not provided,Not provided,
36,10.1002/anie.201311131,[Cd3(BTB)2(bpe)(H2O)2].-(bpe).xCHCl3,Not provided,Not provided,
36,10.1002/anie.201311131,[Cd3(BTB)2(azopy)(H2O)2].-(azopy).xCHCl3,Not provided,Not provided,
36,10.1002/anie.201311131,[Cd3(BTB)2-(bpy)(H2O)2].(bpy).xCHCl3,Not provided,Not provided,
36,10.1002/anie.201311131,[Cd3(BTB)2(DEF)4].2(DEF)0.5,Not provided,Not provided,
37,10.1007/s10904-015-0198-1,[Cu3(NA)6(DMF)3]n,Not provided,Not provided,
38,10.1002/zaac.201400217,[Zn2(HL)2(bib)2]n.2nH2O,Not provided,Not provided,
38,10.1002/zaac.201400217,"[Zn1.5(L)(4,4-bpy)1.5]n.4nH2O",Not provided,Not provided,
38,10.1002/zaac.201400217,[Zn(HL)(phen)(H2O)]n,Not provided,Not provided,
39,10.1039/b917659d,"[Ni 3(L2)2(H2O)4(m-4,40-bpy) 4]n$(H2O)2n",Not provided,Not provided,
39,10.1039/b917659d,"[Ni 3(L2)2(H2O)4(m-4,40-bpy) 3]n$(H2O)2n",Not provided,Not provided,
39,10.1039/b917659d,"[Ni3(L1)2(m-4,40-bpy)3(H2O)2]n$(4,40-bpy)n$(H2O)5n",Not provided,Not provided,
40,10.1021/ic5018517,[CoMn2(C14H8O6S)3(DMA)2-(EtOH)].DMA,Not provided,Not provided,
40,10.1021/ic5018517,[Mn3(C14H8O6S)3(DMA)2(MeOH)].DMA,Not provided,Not provided,
40,10.1021/ic5018517,[Mn4(C14H8O6S)4(DMA)2].3DMA,Stable,"PXRD pattern of compound I after the water adsorption experiment did not reveal any significant changes indicating the stability of compound I in an atmosphere of water vapor [SI, Figure S12].
It may be noted that a long exposure to water vapor may be
required for the complete uptake of the water molecules in I.",
41,10.1016/j.mencom.2016.05.010,[Mn2L2(H2O)2.2DMF.2H2O]n,Not provided,Not provided,
42,10.1039/c5dt02111a,uranyl succinate coordination polymer,Not provided,Not provided,
43,10.1002/chem.201502532,[Mn2(Hcbptz)2(Cl)(H2O)]Cl.DMF.0.5CH3CN,Not provided,Not provided,
44,10.1039/c4ce00760c,"[Co 2(DCP)(4,4 ′-bibp) 2]n",Not provided,Not provided,
44,10.1039/c4ce00760c,"[Co(H 2DCP)(4,4 ′-bibp)] n",Not provided,Not provided,
44,10.1039/c4ce00760c,"{[Co 2(DCP)(1,4-bidb) 2].2H2O}n",Not provided,Not provided,
44,10.1039/c4ce00760c,"[Co 2(DCP)(1,3-bib)] n",Not provided,Not provided,
44,10.1039/c4ce00760c,"[Ni(H 2DCP)(1,4-bidb) 2(H2O)] n",Not provided,Not provided,
44,10.1039/c4ce00760c,"{[Ni(1,4-bib)(HDCP) 2(H2O)2]0.5[Ni(1,4-bib)(H 2O)4].2H2O}n",Not provided,Not provided,
45,10.1021/cg201655n,[Ag2L(H2O)2]n(NO3)2n.2nH2O,Not provided,Not provided,
45,10.1021/cg201655n,[Cu2LI2]n.0.5nCH2Cl2,Not provided,Not provided,
45,10.1021/cg201655n,[Hg2LBr4]n.3nCH2Cl2.nH2O,Not provided,Not provided,
45,10.1021/cg201655n,[Cd6L3(SO4)6]n.4nMeCN,Not provided,Not provided,
45,10.1021/cg201655n,[CdLBr2]n,Not provided,Not provided,
45,10.1021/cg201655n,[Cd2L2Cl4]n.3nDMF.3nH2O,Not provided,Not provided,
45,10.1021/cg201655n,[Zn2L(HCOO)3(OH)]n,Not provided,Not provided,
46,10.1021/cg800087q,[Mn 4(L) 4(BDC) 4].H2O,Not provided,Not provided,
46,10.1021/cg800087q,[Ni 2(L) 2(BD-C)2.2H2O].H2O,Not provided,Not provided,
46,10.1021/cg800087q,[Mn(L)(HBTC)],Not provided,Not provided,
46,10.1021/cg800087q,[Ni 3(L) 3(BTC) 2.2H 2O].6H 2O,Not provided,Not provided,
47,10.1039/c2ce25588j,[Cd4(L1)2(L2)2]?4H2O?DMF,Not provided,Not provided,
47,10.1039/c2ce25588j,[Co2(L1)(L2)]?4.25H2O,Not provided,Not provided,
48,10.1002/chem.201304319,ZnII double helicate,Not provided,Not provided,
49,10.1039/c2cc35340g,[Cu(L)(H 2O)/C1H2O]n,Not provided,Not provided,
49,10.1039/c2cc35340g,[Cu 2(L)2(H2O)2/C13/2H 2O]n,Not provided,Not provided,
49,10.1039/c2cc35340g,[Cu(L)(DMF) /C15/2H2O]n,Not provided,Not provided,
50,10.1021/ic500436g,β-Cu2(L-OBAla)(H2mbdpz)⊃guest(3⊃guest),Not provided,Not provided,
50,10.1021/ic500436g,α-Cu2(L-OBAla)(H2mbdpz),Not provided,Not provided,
50,10.1021/ic500436g,Cu2(L-OBAla)-(H2mbdpz)2,Not provided,Not provided,
51,10.1080/15533174.2011.568430,"{[ZnNa 2(sdba) 2(DMF)] .0.5DMF }n(sdba =4,4′-sulfonyldibenzoate) ",Not provided,Not provided,
52,10.1016/j.ica.2006.08.020,[Cu3Cl2(H2O)2(btr)4]-(HgCl4)2,Not provided,Not provided,
52,10.1016/j.ica.2006.08.020,[Cu 3Cl2(H2O)2(btr) 4](CdCl 4)2,Not provided,Not provided,
52,10.1016/j.ica.2006.08.020,[Cu 3Cl2(H2O)2(btr) 4]2(ZnCl 4)2(Cl3ZnOZnCl 3),Not provided,Not provided,
52,10.1016/j.ica.2006.08.020,[Cu 3Cl4(btr) 4]Cl2,Not provided,Not provided,
53,10.1039/c6cc05845k,MOF-210,Not provided,Not provided,
53,10.1039/c6cc05845k,MOF-200,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(DMF)4].2.5DMF,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(pz)4].xCHCl3,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(bpe)(H2O)2].(bpe).xCHCl3,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(azpy)2(H2O)2].(azpy).xCHCl3,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(bpy)2(H2O)2].(bpy).xCHCl3,Not provided,Not provided,
54,10.1002/anie.201311131,[Cd3(BTB)2(DEF)4].2(DEF)0.5,Not provided,Not provided,
55,10.1039/c4ce00093e,{[Cd(pbmb)(sdba)] .2H2O},Not provided,Not provided,
55,10.1039/c4ce00093e,"[Cd(pbmb)(1,2,4,5-btec) 0.5]",Not provided,Not provided,
55,10.1039/c4ce00093e,"{[Zn 2(pbmb)(1,2,3-btc)( μ2-OH)] .H2O}",Not provided,Not provided,
55,10.1039/c4ce00093e,"{[Cd 3(pbmb) 3(1,3,5-btc) 2(H2O)].3H2O}",Not provided,Not provided,
55,10.1039/c4ce00093e,"{[Zn 3(pbmb) 2(1,3,5-btc) 2].6H2O}",Not provided,Not provided,
55,10.1039/c4ce00093e,[Cd(pbmb)( p-bdc)],Not provided,Not provided,
56,10.1002/ejic.200500877,"[Cu 2(4,4/H11032-bpy) 3](ClO 4)2(H2O)2",Not provided,Not provided,
56,10.1002/ejic.200500877,"[Cu 2(4,4/H11032-bpy) 2Cl](ClO 4)",Stable,"Complex 1 is very stable in air at ambient temperature and is almost insoluble in common solvents such as water, alcohol, acetonitrile, chloroform, acetone, and toluene, being consistent with its polymeric nature.",
57,10.1039/c1cc12691a,{[WOS 3Cu3Br(TIPA)]-(H2O)(DMF)}n,Not provided,Not provided,
57,10.1039/c1cc12691a,{[MoOS3Cu3(bibp)2.5](I)]}n,Not provided,Not provided,
58,10.1039/b705603f,{[Cu2(CN)1.5(4-pcih)]?1.25H2O}n,Not provided,Not provided,
58,10.1039/b705603f,[Cu2(CN)2(4-Hpcih)]n,Not provided,Not provided,
59,10.1016/j.inoche.2009.12.010,{[Cd(oba)(bib)] /C12H2O}n,Not provided,Not provided,
60,10.1016/j.micromeso.2005.11.048, {[Zn( L1)2](H2O)4.25}n,Not provided,Not provided,
61,10.1021/ja9061344,IRMOF-1/MOF-5/Zn4O(BDC)3,Unstable,IRMOF-1 is unstable once exposed to minor water exposure ,"All these experiments were done for 2 h only (Experimentally, “accelerated” screening at elevated temperature and long exposure times ensure opera- tion under thermodynamic rather than kinetic control.)"
61,10.1021/ja9061344,MOF-69C/Zn3(OH2)(BDC)2,Unstable,"MOF-69C, which can be prepared directly from MOF-5 by adding water to a DEF solution and allowing crystals to transform over 1 week (Scheme 1), cannot be exposed to any moisture or heat treatment at all without complete crystal degradation ",
61,10.1021/ja9061344,Zn-MOF-74/Zn2(DOBDC),Stable,"Nevertheless, MOF-74 is predicted, and experimentally determined, to possess good stability toward reaction with water. Apparently the open metalsite allows the initial water molecules to coordinate withoutdisplacing Zn -linker bonds, resulting in the more stable 6-coordinate situation described above. This suggests that asmall amount of water exposure may actually increase theoverall stability of MOF-74 toward a linker displacementreaction.",
61,10.1021/ja9061344,MOF-508b/Zn(BDC)(bipy)0.5,Unstable,"Unlike MOF-5, HKUST-1, and MIL-101, this PCP was not significantly degraded structurally at 50 mol % steam at up to 300 °C (Figure 3, right panels) ",
61,10.1021/ja9061344,Zn-BDC-DABCO/Zn2(BDC)2(DABCO),Not provided,Not provided,
61,10.1021/ja9061344,HKUST-1/Cu3(BTC)2(H2O)3,Unstable,"HKUST-1 was significantly more stable to steam than MOF- 5. /Unlike MOF-5, HKUST-1, and MIL-101, this PCP was not significantly degraded structurally at 50 mol % steam at up to 300 °C (Figure 3, right panels) ",
61,10.1021/ja9061344,Cr-MIL-101/Cr3F(H2O)2O(BDC)3 .nH2O,Unstable,"Again, overall physical properties of steamed MIL-101 are affected by the relative exposure to steam/Color changes are not observed for increasing steam levels at each temperature level. ",Vauge label
61,10.1021/ja9061344,Al-MIL-110/Al8(OH)12{(OH)3(H2O)3}[BTC]3,Stable,"Experimentally, MIL-110 was determined to have good hydrothermal stability ",
61,10.1021/ja9061344,Al-MIL-53/Al(OH)[BDC],Stable,"Experimentally, the higher stability of Al-MIL-53 toward reaction with water vapor versus Cr-MIL-101 further supports this hypothesis that Al3+ PCPs will generally be more hydrothermally stable than Cr3+ PCPs. ",
61,10.1021/ja9061344,ZIF-8/Zn(MeIM)2 . (DMF) . (H2O)3,Stable,"A PCP constructed from imidizolate rather than carboxylate linkers, Zn(MeIM)2 . (DMF) . (H2O)3 (also known as ZIF-8), was also prepared and exposed to hydrothermal treatment.16 Unlike MOF-5, HKUST-1, and MIL-101, this PCP was not significantly degraded structurally at 50 mol % steam at up to 300 °C (Figure 3, right panels). ",
62,10.1039/c1sc00136a,Ni3(BTP)2,Stable,"Remarkably, the Ni3(BTP)2 framework of 1 is stable to all of the environments tested and maintains both its crystallinity and porous nature after 14 days of uninterrupted test reactions. ",
62,10.1039/c1sc00136a,Cu3(BTP)2,Unstable,"As depicted in Fig. 8, compound 2 shows a progressive phase transition in boiling water, converting to 20. ",
62,10.1039/c1sc00136a,Zn3(BTP)2,Unstable,"When compound 3 was heated in boiling water, a new crystalline phase Zn12[Zn2(H2O)2]6(BTP)16(30) was obtained, as identified by X-ray powder diffraction. The same phase was also isolated through the reaction of 3 in a concentrated basic solution (NaOH, pH 14) for 30 min. Despite its extremely high thermal stability, compound 3 displays a resistance to hot acidic media that is somewhat inferior to that of 1. While its structure is maintained upon heating at 100°C in pH 3 aqueous HCl for 7 days, as shown in Fig. 9, it is not stable to a similar treatment at pH 2. In addition, 3 reacts in water and especially in basic solutions, transforming into the cubic phase 30.",
62,10.1039/c1sc00136a,Co3(BTP)2,Not provided,Not provided,
62,10.1039/c1sc00136a,Cu-BTTri ,Stable,"When compound 3 was heated in boiling water, a new crystalline phase Zn12[Zn2(H2O)2]6(BTP)16(30) was obtained, as identified by X-ray powder diffraction. The same phase was also isolated through the reaction of 3 in a concentrated basic solution (NaOH, pH 14) for 30 min. Despite its extremely high thermal stability, compound 3 displays a resistance to hot acidic media that is somewhat inferior to that of 1. While its structure is maintained upon heating at 100°C in pH 3 aqueous HCl for 7 days, as shown in Fig. 9, it is not stable to a similar treatment at pH 2. In addition, 3 reacts in water and especially in basic solutions, transforming into the cubic phase 30.",
62,10.1039/c1sc00136a,UIO-66,Unstable,"The zirconiumbased framework UIO-66,7b has been shown to display thermal stability up to 540 C, but its chemical stability in water and common organic solvents was verified only for no longer than 24 h at room temperature.",
62,10.1039/c1sc00136a,Mn-BTT ,Unstable,"Among the azolate-based metal–organic frameworks of this type, Mn3[(Mn4Cl)3(BTT)8]2$20MeOH (Mn-BTT, H3BTT 1⁄4 1,3,5-tris(2H-tetrazol-5-yl)benzene), a rigid high-surface area framework with an expanded sodalite-like structure and exposed Mn2+ sites, exhibited a high H2 binding affinity14a and Lewis acid catalysis.6c Unfortunately, the relatively low thermal stability (Tdec z 200 C) and water-sensitivity of this tetrazolate-bridged framework limits its utility. ",
63,10.1016/j.micromeso.2008.11.020,HKUST-1 ,Unstable,"Both HKUST-1 and DUT-4 turned out to be unstable in direct contact with water, whereas the MIL-materials and ZIF-8 do show stability. ",
63,10.1016/j.micromeso.2008.11.020,ZIF-8 ,Stable,"Both HKUST-1 and DUT-4 turned out to be unstable in direct contact with water, whereas the MIL-materials and ZIF-8 do show stability. ",
63,10.1016/j.micromeso.2008.11.020,MIL-101,Stable,"Both HKUST-1 and DUT-4 turned out to be unstable in direct contact with water, whereas the MIL-materials and ZIF-8 do show stability. ",
63,10.1016/j.micromeso.2008.11.020,MIL-100(Fe),Stable,"Both HKUST-1 and DUT-4 turned out to be unstable in direct contact with water, whereas the MIL-materials and ZIF-8 do show stability. ",
63,10.1016/j.micromeso.2008.11.020,DUT-4,Unstable,"Both HKUST-1 and DUT-4 turned out to be unstable in direct contact with water, whereas the MIL-materials and ZIF-8 do show stability. ",
64,10.1021/ja500330a,MOF-801-P,Stable,"we find that MOF-801-P, MOF-802, MOF-841, UiO- 66, CAU-10, and MCM-41 exhibit the best and closest to the ideal cycling performance. These materials show robust cycling performance as indicated by the similarity of water uptake in all five cycles (Figure 7). ",
64,10.1021/ja500330a,MOF-802 ,Stable,"we find that MOF-801-P, MOF-802, MOF-841, UiO- 66, CAU-10, and MCM-41 exhibit the best and closest to the ideal cycling performance. These materials show robust cycling performance as indicated by the similarity of water uptake in all five cycles (Figure 7). ",
64,10.1021/ja500330a,MOF-804,Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,MOF-805 ,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,MOF-806 ,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,MOF-808 ,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,MOF-841 ,Stable,"we find that MOF-801-P, MOF-802, MOF-841, UiO- 66, CAU-10, and MCM-41 exhibit the best and closest to the ideal cycling performance. These materials show robust cycling performance as indicated by the similarity of water uptake in all five cycles (Figure 7). ",
64,10.1021/ja500330a,MOF-812,Not provided,Not provided,
64,10.1021/ja500330a,Basolite A100 ,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,Basolite A300 ,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,Basolite C300,Unstable,"The cycle performance results show that, for MOF-805, MOF-806, MOF-808, and Basolite A100, A300, and C300, the uptake constantly drops in every cycle. ",
64,10.1021/ja500330a,DUT-67,Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,MOF-74(Mg),Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,MOF-74(Ni),Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,MOF-74(Co),Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,UiO-66,Stable,"we find that MOF-801-P, MOF-802, MOF-841, UiO- 66, CAU-10, and MCM-41 exhibit the best and closest to the ideal cycling performance. These materials show robust cycling performance as indicated by the similarity of water uptake in all five cycles (Figure 7). ",
64,10.1021/ja500330a,CAU-6,Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
64,10.1021/ja500330a,Zeolite 13X,Stable,"For DUT-67, MOF-804, MOF-74s, CAU-6, and zeolite 13X, we find a significant decrease from the first to the second cycle and a nearly constant uptake thereafter. ",
65,10.1073pnas.0602439103,ZIF-1,Not provided,Not provided,
65,10.1073pnas.0602439103,ZIF-4,Not provided,Not provided,
65,10.1073pnas.0602439103,ZIF-6,Not provided,Not provided,
65,10.1073pnas.0602439103,ZIF-8 ,Stable,"However, only ZIF-8 maintained its structure for 7 days in boiling water, whereas ZIF-11 was transformed to another crystalline material after 3 days (see Section S4 in Supporting Appendix). ZIF-8 thus was further probed and shown to be unchanged for up to 24 h in 0.1 and 8 M aqueous sodium hydroxide at 100°C ",
65,10.1073pnas.0602439103,ZIF-11,Unstable,"However, only ZIF-8 maintained its structure for 7 days in boiling water, whereas ZIF-11 was transformed to another crystalline material after 3 days (see Section S4 in Supporting Appendix). ZIF-8 thus was further probed and shown to be unchanged for up to 24 h in 0.1 and 8 M aqueous sodium hydroxide at 100°C ","this is harsh condition: However, only ZIF-8 maintained its structure for 7 days in boiling water, whereas ZIF-11 was transformed to another crystalline material after 3 days (see Section S4 in Supporting Appendix). ZIF-8 thus was further probed and shown to be unchanged for up to 24 h in 0.1 and 8 M aqueous sodium hydroxide at 100°C"
65,10.1073pnas.0602439103,ZIF-9 (Co),Not provided,Not provided,
65,10.1073pnas.0602439103,ZIF-12 (Co),Not provided,Not provided,
66,10.1073pnas.0602439103,[Mn2(Hcbptz)2(Cl)]Cl,Stable,"When 1awas exposed toanatural airenviro nment with some degree ofhum idity forthree weeks, five cycles ofCO2 adsorption isoth erms at298Kshowed almos tequal upta kes (Figure 8),which indicate excellent stabil ity,which isanvery importa ntprope rtyforaMOFasCO2adsorbent forpost-com- bustion flue gases that contain acertain amount ofmoistu re."" and ""Micro porous MOF 1,which was constru cted byusing anN-rich pyraz inyltriazo lylcarbox ylligand,isarareexample ofaMOF",
66,10.1002/chem.201502532,[Mn2(Hcbptz)2(Cl)(H2O)]Cl.DMF.0.5 CH3CN  / MOF 1,Stable,"Herein, the reaction of H2cbptz with MnCl2 under solvothermal conditions yielded 3D cationic framework [Mn2(Hcbptz)2(Cl)(H2O)]Cl .DMF .0.5CH3CN(1), which shows high stability and remarkably selective CO2 capture over N2 and CH4 in the wide temperature range of 298–333 K"" and ""Moreover, 1 shows excellent stability in natural air environment.",thermal stability is given
67,10.1039/b917659d,"[Ni3(L1)2(m-4,40-bpy)3(H2O)2]n$(4,40-bpy)n$(H2O)5n ",Not provided,Not provided,
67,10.1039/b917659d,"[Ni3(L2)2(H2O)4(m-4,40-bpy)3]n$(H2O)2n ",Not provided,Not provided,
67,10.1039/b917659d,"[Ni3(L2)2(H2O)4(m-4,40-bpy)4]n$(H2O)2n ",Not provided,Not provided,
68,10.1039/c4cc02401j,UiO-67 ,Stable,"Herein we demonstrate that two Zr6-based MOFs, UiO-67 and NU-1000, are stable to linker hydrolysis under our experi- mental conditions. However, both frameworks are susceptible to capillary-force-driven channel collapse when activated directly from H2O. ",
68,10.1039/c4cc02401j,NU-1000,Stable,"Herein we demonstrate that two Zr6-based MOFs, UiO-67 and NU-1000, are stable to linker hydrolysis under our experi- mental conditions. However, both frameworks are susceptible to capillary-force-driven channel collapse when activated directly from H2O. ",
68,10.1039/c4cc02401j,UiO-66,Stable,"The prototypical example is UiO-66, a MOF built up from Zr6(O)4(OH)4 nodes and benzene dicarboxylate linkers; UiO-66 is thermally (up to 500 1C),3 mechanically,7 hydrolytically and chemically stable in a variety of organic solvents as well as
acidic and basic aqueous media",
69,10.1002/anie.201204806,UiO-66(Zr) ,Stable,"UiO-66(Zr) is stable up to 4508C under air and remains unaltered upon water adsorp- tion/desorption cycles by switching reversibly between dehy- droxylated and hydroxylated versions,[9,11] and has an excep- tional stability under mechanical stimulus.[9] ",
69,10.1002/anie.201204806,MIL-140A,Stable,"First, it appears, based on XRPD analysis, that MIL-140 compounds are hydrothermally stable, that is, after an overnight dispersion in deionized water at 100 8C (Figure 3), no loss of crystallinity occurs, even for the upper analogues. ",
69,10.1002/anie.201204806,MIL-140B,Stable,"First, it appears, based on XRPD analysis, that MIL-140 compounds are hydrothermally stable, that is, after an overnight dispersion in deionized water at 100 8C (Figure 3), no loss of crystallinity occurs, even for the upper analogues. ",
69,10.1002/anie.201204806,MIL-140C,Stable,"First, it appears, based on XRPD analysis, that MIL-140 compounds are hydrothermally stable, that is, after an overnight dispersion in deionized water at 100 8C (Figure 3), no loss of crystallinity occurs, even for the upper analogues. ",
69,10.1002/anie.201204806,MIL-140D,Stable,"First, it appears, based on XRPD analysis, that MIL-140 compounds are hydrothermally stable, that is, after an overnight dispersion in deionized water at 100 8C (Figure 3), no loss of crystallinity occurs, even for the upper analogues. ",
70,10.1002/ejic.201201228,UiO-66,Stable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
70,10.1002/ejic.201201228,UiO-66-Br2,Stable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
70,10.1002/ejic.201201228,UiO-66-F2,Unstable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
70,10.1002/ejic.201201228,UiO-66-CF3,Stable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
70,10.1002/ejic.201201228,UiO-66-Cl2,Stable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
70,10.1002/ejic.201201228,UiO-66-CF3,Stable,"All of the solids, except 3- F2, retained their crystallinity after treatment with water, acetic acid and 1 m HCl solutions. ",
71,10.1039/c1cc11054c,MOF-5,Stable,"Interestingly, the PXRD pattern of CH3MOF-5 remains unchanged even after 4 days exposure to air (CH3MOF-5-4d). Similar results were obtained for DiCH3MOF-5, as shown in Fig. 1. Clearly, the structures of CH3MOF-5 and DiCH3MOF-5 remain stable up to 4 days after exposure to ambient air.11,1 ",
71,10.1039/c1cc11054c,Methyl modified MOF-5,Stable,"Interestingly, the PXRD pattern of CH3MOF-5 remains unchanged even after 4 days exposure to air (CH3MOF-5-4d). Similar results were obtained for DiCH3MOF-5, as shown in Fig. 1. Clearly, the structures of CH3MOF-5 and DiCH3MOF-5 remain stable up to 4 days after exposure to ambient air.11,1 ",
72,10.1039/c3dt32288b,UiO-66-SO3H,Stable,"All of the three solids maintained their crystallinity after treat- ment with water, acetic acid and 1 M HCl solutions. ",
72,10.1039/c3dt32288b,UiO-66-CO2H,Stable,"All of the three solids maintained their crystallinity after treat- ment with water, acetic acid and 1 M HCl solutions. ",
72,10.1039/c3dt32288b,UiO-66-I,Stable,"All of the three solids maintained their crystallinity after treat- ment with water, acetic acid and 1 M HCl solutions. ",
73,10.1021/ie202325p,Mg MOF-74 ,Stable,"To examine the possible degradation of the tested materials, powder XRD data were collected for the as-synthesized samples and for the samples exposed to humid conditions and reactivated. Figure 3 illustrates the apparent structure retention of UiO-66-NH2 and Mg-MOF-74 and the significant loss of crystallinity for DMOF-1-NH2 and UMCM-1. UiO-66 and HKUST-1 also retained their crystallinity based on PXRD (Supporting Information), but it is important to note that slight degradation of the structure may not show up in the powder X- ray patterns due to high intensities of the peaks at low angles.",
73,10.1021/ie202325p,UiO-66(-NH2) ,Stable,"To examine the possible degradation of the tested materials, powder XRD data were collected for the as-synthesized samples and for the samples exposed to humid conditions and reactivated. Figure 3 illustrates the apparent structure retention of UiO-66-NH2 and Mg-MOF-74 and the significant loss of crystallinity for DMOF-1-NH2 and UMCM-1. UiO-66 and HKUST-1 also retained their crystallinity based on PXRD (Supporting Information), but it is important to note that slight degradation of the structure may not show up in the powder X- ray patterns due to high intensities of the peaks at low angles.",
73,10.1021/ie202325p,HKUST-1 ,Stable,"To examine the possible degradation of the tested materials, powder XRD data were collected for the as-synthesized samples and for the samples exposed to humid conditions and reactivated. Figure 3 illustrates the apparent structure retention of UiO-66-NH2 and Mg-MOF-74 and the significant loss of crystallinity for DMOF-1-NH2 and UMCM-1. UiO-66 and HKUST-1 also retained their crystallinity based on PXRD (Supporting Information), but it is important to note that slight degradation of the structure may not show up in the powder X- ray patterns due to high intensities of the peaks at low angles.",
73,10.1021/ie202325p,DMOF-1 ,Unstable,"DMOF-1 possesses micropores with diameters similar to UiO- 66 and exhibits pore ﬁlling at nearly the same point, ca. 20% RH. However, the indicative water adsorption step is less signiﬁcant in DMOF-1, and the desorption data are not capable of conﬁrming complete pore ﬁlling due to the complete framework collapse which occurs during the water adsorption above 40% RH.",
73,10.1021/ie202325p,DMOF-1-NH2,Unstable,"To examine the possible degradation of the tested materials, powder XRD data were collected for the as-synthesized samples and for the samples exposed to humid conditions and reactivated. Figure 3 illustrates the apparent structure retention of UiO-66-NH2 and Mg-MOF-74 and the significant loss of crystallinity for DMOF-1-NH2 and UMCM-1. UiO-66 and HKUST-1 also retained their crystallinity based on PXRD (Supporting Information), but it is important to note that slight degradation of the structure may not show up in the powder X- ray patterns due to high intensities of the peaks at low angles.",
73,10.1021/ie202325p,UMCM-1 ,Unstable,The crystal structure of UMCM-1 was completely degraded after water exposure and regeneration. This instability is attributed to the four-coordinated zinc-carboxylate system.,
74,10.1021/la3035352,UiO-66(-NH2) ,Stable,"All of the materials are shown to be stable after water vapor exposure and adsorb significant amounts of water regardless of the nature of the organic linker, although the naphthyl variant adsorbs 25% less than the other materials at saturation. ",
74,10.1021/la3035352,UiO-66(-OMe) ,Stable,"All of the materials are shown to be stable after water vapor exposure and adsorb significant amounts of water regardless of the nature of the organic linker, although the naphthyl variant adsorbs 25% less than the other materials at saturation. ",
74,10.1021/la3035352,UiO-66(-Naphyl) ,Stable,"All of the materials are shown to be stable after water vapor exposure and adsorb significant amounts of water regardless of the nature of the organic linker, although the naphthyl variant adsorbs 25% less than the other materials at saturation. ",
74,10.1021/la3035352,UiO-66,Stable,"The unfunctionalized UiO-66 material shows similar water adsorption at low water vapor concentrations, but finally adsorbs large amounts of water above 20% RH at the onset of pore filling."" and ""As shown in Figure 8, all samples present unchanged PXRD patterns after water exposure. In each case, the peak positions and the ratios of peak heights remain the same indicating no loss of crystallinity.",
74,10.1021/la3035352,UiO-66(-NO2),Stable,"UiO-66 −NH2and UiO-66 −NO2present the most hydrophilic pore environments and show similar adsorption isotherms with significant amounts of water loading occurring below 20% RH."" and ""As shown in Figure 8, all samples present unchanged PXRD patterns after water exposure. In each case, the peak positions and the ratios of peak heights remain the same indicating no loss of crystallinity.",
75,10.1021/cm3025445,CAU-10-H,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
75,10.1021/cm3025445,CAU-10-CH3,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
75,10.1021/cm3025445,CAU-10-OCH3,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
75,10.1021/cm3025445,CAU-10-NO2,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
75,10.1021/cm3025445,CAU-10-NH2,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
75,10.1021/cm3025445,CAU-10-OH,Stable,"The stabilities of all compounds in aqueous solutions of varying pH were confirmed by XRPD measurements. Upon treatment with water at 130 °C under stirring for 3 h, no decomposition is observed as well.",
76,10.1021/ja802121u,ZIF-8,Not provided,Not provided,
76,10.1021/ja802121u,MIL-100(Cr),Not provided,Not provided,
76,10.1021/ja802121u,UMCM-150,Not provided,Not provided,
76,10.1021/ja802121u,HKUST-1,Not provided,Not provided,
76,10.1021/ja802121u,MOF-5,Not provided,Not provided,
76,10.1021/ja802121u,MOF-177,Not provided,Not provided,
76,10.1021/ja802121u,MOF-505,Not provided,Not provided,
77,10.1021/co3000192,Cu-PCN,Stable,"Importantly, we have shown that these materials are robust with respect to exposure to water vapor and/or acid gases. Like the results for adsorption selectivity, most MOFs showed almost no change in diffusion selectivity after water vapor exposure.",
77,10.1021/co3000192,Zn-TTC,Unstable,"Zn-TTC showed a large increase in diffusion selectivity after water vapor exposure, but this increase disappeared after exposure to acid gases."" and ""Zn-TTC showed adsorption properties that improved slightly after acid gas exposure."" and ""Zn-TTC transformed into a new and currently unidentified phase after acid gas exposure.",
77,10.1021/co3000192,Zn/Co-BTEC,Unstable,"Zn/Co-BTEC showed the largest decrease in CO2 uptake ( −54%) and selectivity ( −55%) after SO2 and NO2 exposure. Zn/Co-BTEC showed large decrease in the XRD peak intensities, indicating structural degradation.",
77,10.1021/co3000192,Ni-HF,Unstable,"Like the results for adsorption selectivity, most MOFs showed almost no change in diffusion selectivity after water vapor exposure. Only Ni-HF showed a significant decrease in diffusion selectivity after this exposure. Ni-HF showed degradation over time even without exposure to water vapor and the acid gas exposure while sealed in glassware at room temperature.",
77,10.1021/co3000192,ZIF-7,Stable,Water vapor exposure did not lead to large changes in the XRD patterns.,
77,10.1021/co3000192,ZIF-90,Stable,Water vapor exposure did not lead to large changes in the XRD patterns.,
77,10.1021/co3000192,Co-NIC,Stable,"Importantly, we have shown that these materials are robust with respect to exposure to water vapor and/or acid gases. Like the results for adsorption selectivity, most MOFs showed almost no change in diffusion selectivity after water vapor exposure.",
77,10.1021/co3000192,ZIF-8,Stable,"Water vapor exposure did not lead to large changes in the XRD patterns. Like the results for adsorption selectivity, most MOFs showed almost no change in diffusion selectivity after water vapor. exposure.",
78,10.1039/c2cc33023g,JUC-110,Stable,"JUC-110 shows excellent hydrothermal stability. Even treatment with boiling water for 10 days, JUC-110 retains its crystalline structure, which is rare among porous MOFs, especially 2D ones",
79,10.1021/cg301691d,DUT-67,Stable,The soaking in water does not cause changes in powder di ﬀraction patterns pointing on the intact structure.,
79,10.1021/cg301691d,DUT-68,Stable,The soaking in water does not cause changes in powder di ﬀraction patterns pointing on the intact structure.,
79,10.1021/cg301691d,DUT-69,Stable,The soaking in water does not cause changes in powder di ﬀraction patterns pointing on the intact structure.,
80,10.1002/chem.201100316,MIL-53-Al/Al-BDC,Unstable,"The stability of the M-BDCs in an acid, base, and water, therefore, follows the order of Cr-BDC >Al-BDC >V-BDC. he remarkable stability of MIL-100 (chromium-trimesate)and MIL-101 (mesoporous chromium-BDC) in water may be due to the inert CrIIIion.",
80,10.1002/chem.201100316,MIL-53-Cr/Cr-BDC,Stable,"Even though the Cr-BDC is very stable to acid or water up to 48 h (Supporting Information, Figures S3 and S4), the surface areas and XRD intensities of the Al-BDC decreases steadily and those of the V-BDC are very low just after 1 h",
80,10.1002/chem.201100316,MIL-47-V/V-BDC,Unstable,"Even though the Cr-BDC is very stable to acid or water up to 48 h (Supporting Information, Figures S3 and S4), the surface areas and XRD intensities of the Al-BDC decreases steadily and those of the V-BDC are very low just after 1 h",
81,10.1039/c3sc22207a,Bio-MOF-14,Stable,"Bio-MOF-14 , with the valerate groups, was the most stable of the series and showed no loss of crystallinity (Fig. 10) and no signiﬁcant crystal degradation after soaking in water for 1 hour (Fig. 11). We therefore extended the water soaking period to 7 and 30 days; the PXRD pattern shows no loss in crystallinity(Fig. S24 †), and SEM images show only minimal pitting on the crystal surface after 7 or 30 days soaking in water (Fig. S23 †).",
81,10.1039/c3sc22207a,Bio-MOF-13,Unstable,"Bio-MOFs-12 and 13 dissolved partially in water. The intensity of their signature di ﬀraction lines decreased substantially (Fig. 10); however, it was clear from comparing PXRD patterns that bio-MOF-13 , with butyrate, was noticeably more stable in water than bio-MOF-12 , with propionate (Fig. 10).",
81,10.1039/c3sc22207a,Bio-MOF-12,Unstable,"Bio-MOFs-12 and 13 dissolved partially in water. The intensity of their signature di ﬀraction lines decreased substantially (Fig. 10); however, it was clear from comparing PXRD patterns that bio-MOF-13 , with butyrate, was noticeably more stable in water than bio-MOF-12 , with propionate (Fig. 10).",
81,10.1039/c3sc22207a,Bio-MOF-11,Unstable,"Bio-MOF-11 , as mentioned previously, dissolved rapidly in water, as evidenced by PXRD (Fig. 10); SEM images could not be obtained.",
82,10.1016/j.micromeso.2013.01.020,{[Ni(L)2] 4H2O}n,Not provided,Not provided,
82,10.1016/j.micromeso.2013.01.020,{[Co(L)2]4H2O}n,Not provided,Not provided,
83,10.1002/asia.201201081,"[Zn3 ACHTUNGTRENNUNG(bpdc)3(2,2’-dmbpy)]. ACHTUNGTRENNUNG(DMF)x ACHTUNGTRENNUNG(H2O)y",Stable,Figures S4 and S5 in the Supporting Information show that the framework of 1 remains unchanged after exposure to water vapor for up to 10 days.,
83,10.1002/asia.201201081,"[Zn3 ACHTUNGTRENNUNG(bpdc)3(3,3’-dmbpy)]. ACHTUNGTRENNUNG(DMF)4 ACHTUNGTRENNUNG(H2O)0.5",Stable,"Thermogravimetric analysis (TGA) and PXRD studies reveal high thermal and water stability for both compounds. Figures S4 and S5 in the Supporting Information show that the framework of 1 remains unchanged after exposure to water vapor for up to 10 days, whereas its parent structure 3 (without /C0CH 3 functionalization) shows significant degradation after exposure over the same length of time.",
83,10.1002/asia.201201081,[Zn3 ACHTUNGTRENNUNG(bpdc)3 ACHTUNGTRENNUNG(bpy)]. ACHTUNGTRENNUNG(DMF)4. ACHTUNGTRENNUNG(H2O),Unstable,"To investigate the effect of /C0CH 3 on the water stability, compounds 1and 3were tested in a water-vapor (323 K) environment. whereas its parent structure 3(without /C0CH 3func-tionalization) shows significant degradation after exposure over the same length of time.",
84,10.1021/ja3063919,PCN-56,Stable,"Importantly, chemical stability examinations revealed that these MOFs can not only survive water treatment but also remain intact in dilute acid (pH = 2 solution with HCl) and base (pH =11 solution with NaOH) for some time (section 12 in the SI).",
84,10.1021/ja3063919,PCN-57,Stable,"Importantly, chemical stability examinations revealed that these MOFs can not only survive water treatment but also remain intact in dilute acid (pH = 2 solution with HCl) and base (pH =11 solution with NaOH) for some time (section 12 in the SI).",
84,10.1021/ja3063919,PCN-58,Stable,"Importantly, chemical stability examinations revealed that these MOFs can not only survive water treatment but also remain intact in dilute acid (pH = 2 solution with HCl) and base (pH =11 solution with NaOH) for some time (section 12 in the SI).",
84,10.1021/ja3063919,PCN-59,Stable,"Importantly, chemical stability examinations revealed that these MOFs can not only survive water treatment but also remain intact in dilute acid (pH = 2 solution with HCl) and base (pH =11 solution with NaOH) for some time (section 12 in the SI).",
85,10.1021/ic302645r,{[Zn4O(bfbpdc)3(bpy)0.5(H2O)].(3DMF)(H2O)}n,Stable,"The stability of the compound in the presence of water vapor was checked. The framework stability was confirmed from the PXRD pattern. Here, the water stability of this framework might be due to introducing hydrophobic functional groups like −CF3 into the framework structures, which make the framework water resistant.",
85,10.1021/ic302645r,DUT-23,Not provided,Not provided,
85,10.1021/ic302645r,DUT-49,Not provided,Not provided,
85,10.1021/ic302645r,MOF-210,Not provided,Not provided,
85,10.1021/ic302645r,PCN-14,Not provided,Not provided,
85,10.1021/ic302645r,MOF-253,Not provided,Not provided,
85,10.1021/ic302645r,UMCM-150,Not provided,Not provided,
86,10.1021/cg300518k,CuEBTC,Stable,"As shown in Figure 2, the PXRD patterns do not change significantly from the activated sample after exposure to 90% relative humidity. Clearly, the alkyl functional groups extending from BTC into the pore space are depressing the water adsorption, in spite of the large porosity and presence of open-metal sites.",
86,10.1021/cg300518k,CuMBTC,Stable,"As shown in Figure 2, the PXRD patterns do not change significantly from the activated sample after exposure to 90% relative humidity. Clearly, the alkyl functional groups extending from BTC into the pore space are depressing the water adsorption, in spite of the large porosity and presence of open-metal sites.",
86,10.1021/cg300518k,HKUST-1,Stable,"The anhydrates are stable under dry air, and the samples rehydrate on exposure to humid air. As shown in Figure 2, the PXRD patterns do not change significantly from the activated sample after exposure to 90% relative humidity.",
87,10.1126/science.1116275 ,MIL-101,Not provided,Not provided,
87,10.1126/science.1116275 ,MIL-100,Not provided,Not provided,
88,10.1021/ja406844r,PCN-56,Stable,"During our persistent efforts in this research line, we have reported PCN-56 to -59 with UiO type structure that remains intact in dilute acid and base (2 < pH < 11)9f and PCN-222 survives in concentrated HCl solution8b recently.",
88,10.1021/ja406844r,PCN-57,Stable,"During our persistent efforts in this research line, we have reported PCN-56 to -59 with UiO type structure that remains intact in dilute acid and base (2 < pH < 11)9f and PCN-222 survives in concentrated HCl solution8b recently.",
88,10.1021/ja406844r,PCN-58,Stable,"During our persistent efforts in this research line, we have reported PCN-56 to -59 with UiO type structure that remains intact in dilute acid and base (2 < pH < 11)9f and PCN-222 survives in concentrated HCl solution8b recently.",
88,10.1021/ja406844r,PCN-59,Stable,"During our persistent efforts in this research line, we have reported PCN-56 to -59 with UiO type structure that remains intact in dilute acid and base (2 < pH < 11)9f and PCN-222 survives in concentrated HCl solution8b recently.",
88,10.1021/ja406844r,PCN-225,Stable,"PCN-225 is one of the most stable MOFs with large pore sizes that can survive in an extensive pH range. To further demonstrate the stability of PCN-225, we have conducted N2 sorption upon soaking MOF in the solutions with different pH values.N2 adsorption isotherms indicate that the porosity of PCN-225 is perfectly maintained in pH = 1 −11 solutions as well as boiling water.",
88,10.1021/ja406844r,PCN-225(Zn),Stable,"PCN-225 and PCN-225(Zn), have been developed as the first MOFs with a (4,8)-connected sqc net. They exhibit exceptional chemical stability in aqueous solutions with pH ranging from 1 to 11.",
88,10.1021/ja406844r,UiO-66,Not provided,Not provided,
89,10.1021/ja8057953,UiO-66,Stable,"The resistance of Zr-BDC MOF toward solvents like water, DMF, benzene, and acetone was investigated by stirring the desolvated sample in the solvent for 24 h. The UiO-66 material has further been exposed to increasing pressure up to 10.000 kg/cm2. Evidently, the powder XRD pattern remains virtually unaltered by the applied treatment.",
89,10.1021/ja8057953,UiO-67,Not provided,Not provided,
89,10.1021/ja8057953,UiO-68,Not provided,Not provided,
90,10.1002/adfm.201203288,LaBTB,Stable,"The water and chemical stability of 1 were examined by soaking the as-synthesized samples in harsh conditions: hot (60 ° C and 100 ° C) aqueous HCl (pH = 2), aqueous NaOH (pH = 14) and water solutions for three days. The PXRD patterns of a series of samples strongly indicate the integrity of the frame-work under these conditions.",
90,10.1002/adfm.201203288,UiO-66,Not provided,Not provided,
91,10.1002/anie.201204475,PCN-222(Fe),Stable,"The powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments."" and ""More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(Mn),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(Co),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(Ni),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(Cu),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(Zn),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
91,10.1002/anie.201204475,PCN-222(no metal),Stable,"he powder X-ray diffraction (XRD) patterns remain intact upon immersion in water, boiling water, as well as 2 m,4m,8m, and even concentrated aqueous HCl solutions for 24 h, suggesting that no phase transition or framework collapse happens during these treatments. More importantly, the N2 sorption isotherms remained almost the same through all treatments, which further confirmed that the tested frameworks remained intact.",
92,10.1039/b917512a,"Zn(1,4-BDP)",Stable,"The present work reports two new frameworks, built up of tetrahedral Zn 2+ions connected through 1,3- or 1,4-benzenedipyrazolate, which exhibit excellent stability to water, extreme temperatures, and even dilute acid.",
92,10.1039/b917512a,"Co(1,3-BDP)",Not provided,Not provided,
92,10.1039/b917512a,"Zn(1,3-BDP)",Stable,"Compound 3 exhibits an even more marked chemical stability. As shown at the bottom of Fig. 2, the structure is fully retained even after immersion in boiling water for 3 days.",
93,10.1021/ja310435e,PCMOF-5,Stable,"A fresh sample of PCMOF-5 was boiled in water for 7 days without significant loss in crystallinity, or mass loss, indicating the material was insoluble and stable to water. The MOF contains free phosphonic acid groups, shows high humidity stability, and resists swelling in the presence of hydration.",
94,10.1002/chem.201103078,SNU-80,Stable,"The results demonstrate that the pores of SNU-80 are highly hydrophobic, despite the fact that the pore sizes are larger than the kinetic diameter of water molecules. The PXRD patterns of SNU-80 revealed that the framework structure was unchanged after exposure to saturated water vapour at room temperature for one week as well as after immersion in liquid water for one week.",
94,10.1002/chem.201103078,SNU-80a,Unstable,"In contrast to desolvated SNU-80, which was stable in saturated water vapour as well as in liquid water, the green crystals of as-synthesized SNU-80a became amorphous after being immersed in water for 6 h and degraded to colourless powder after being immersed in water for 2 days.",
95,10.1021/ja306812r,CALF-25,Stable,"The retention of crystallinity and porosity of CALF-25 at 273 K after exposure to humid conditions suggests that the material is stable toward water vapor. While CALF-25 is stable toward water vapor at 353 K, boiling the MOF in water caused a significant loss in crystallinity.",
96,10.1039/c2cc34246d,DUT-51(Zr),Stable,"DUT-51(Zr) and DUT-51(Hf) are stable against hydrolysis and can be stored under ambient conditions without loss of crystallinity or porosity. The hydrothermal stability of both compounds was demonstrated by soaking dried samples in water for 12 hours. The powder XRD patterns, measured after this time, show no significant loss of crystallinity.",
96,10.1039/c2cc34246d,DUT-51(Hf),Stable,"DUT-51(Zr) and DUT-51(Hf) are stable against hydrolysis and can be stored under ambient conditions without loss of crystallinity or porosity. The hydrothermal stability of both compounds was demonstrated by soaking dried samples in water for 12 hours. The powder XRD patterns, measured after this time, show no significant loss of crystallinity.",
97,10.1021/ic300825s,MOF-525,Stable,"The chemical stability of MOF-525 and -545 was evaluated by immersing the activated structures in methanol, water, and acidic conditions [water:acetic acid = 50:50 (v/v)] for 12 h. Upon reactivation of these MOFs by immersion into acetone followed by evacuation at 30 mTorr, the crystallinity and porosity of the materials were completely recovered.",
97,10.1021/ic300825s,MOF-535,Not provided,Not provided,
97,10.1021/ic300825s,MOF-545,Stable,"The chemical stability of MOF-525 and -545 was evaluated by immersing the activated structures in methanol, water, and acidic conditions [water:acetic acid = 50:50 (v/v)] for 12 h. Upon reactivation of these MOFs by immersion into acetone followed by evacuation at 30 mTorr, the crystallinity and porosity of the materials were completely recovered.",
98,10.1021/ja802589u ,"Al(OH)(1,4-NDC)",Not provided,Not provided,
99,10.1038/ncomms1956,UTSA-16,Not provided,Not provided,
99,10.1038/ncomms1956,CuBTC,Not provided,Not provided,
99,10.1038/ncomms1956,Mg-MOF-74,Unstable,"he document states, ""Mg-MOF-74 is very unique because of its extremely high CO 2 uptake at room temperature and 1 bar. However, because the interactions of Mg-MOF-74 with water molecules are very strong, Mg-MOF-74 is highly sensitive to the moisture, leading to its significantly reduced CO 2 storage capacities once it is exposed to the air",
99,10.1038/ncomms1956,MIL-101,Not provided,Not provided,
99,10.1038/ncomms1956,Cu-TDPAT,Not provided,Not provided,
99,10.1038/ncomms1956,bio-MOF-11,Not provided,Not provided,
99,10.1038/ncomms1956,MOF-177,Not provided,Not provided,
99,10.1038/ncomms1956,ZIF-78,Not provided,Not provided,
99,10.1038/ncomms1956,ZnMOF-74,Not provided,Not provided,
100,10.1021/ic7004908,[Zn 6-(IDC)4(OH)2(Hprz) 2]n,Stable,"This MOF can adsorb water selectively over organic solvents and can be regenerated and reused. It also represents a rare example of a MOF with open channels that form/collapse reversibly upon hydration/dehydration. To check the adsorption properties of 1and to examine if the framework can be reversibly formed upon dehydration and hydration, a crystalline sample of 1was dried under vacuum at 120 °C for 2 h and then immersed in a variety of wet solvents (water, ethanol, acetone, tetrahydrofuran, benzene, toluene, and xylene).",
101,10.1021/ic202102m,[Cd(NDC) 0.5(PCA)] .Gx,Stable,"Desolvated compound is stable in open air even after months. To check the water stability of the framework, we kept compound 1A in a closed vessel exposed to water vapor for 24 hours at 60 °C. TGA data indicates that the water exposed phase takes∼10% H2O and PXRD pattern remains unchanged, indicating compound maintains the framework.",

